SPH simulations of turbulent flow in curved pipes with different geometries. A comparison with experiments

The swirling secondary flow in curved pipes is studied in three-space dimensions using a weakly compressible Smoothed Particle Hydrodynamics (WCSPH) formulation coupled to new non-reflecting outflow boundary conditions. A large-eddy simulation (LES) model for turbulence is benchmarked with existing experimental data. After validation of the present model against experimental results for a 90 grades pipe bend, a detailed numerical study aimed at reproducing experimental flow measurements for a wide range of Reynolds numbers has been performed for different pipe geometries, including U pipe bends, S-shaped pipes and helically coiled pipes. In all cases, the SPH calculated behavior shows reasonably good agreement with the measurements across and downstream the bend in terms of streamwise velocity profiles and cross-sectional contours. Maximum mean-root-square deviations from the experimentally obtained profiles are always less than 1.8%. This combined with the very good matching between the SPH and the experimental cross-sectional contours shows the uprising capabilities of the present scheme for handling engineering applications with streamline curvature, such as flows in bends and manifolds.

==> abstract.txt <==
The swirling secondary flow in curved pipes is studied in three-space dimensions
using a weakly compressible Smoothed Particle Hydrodynamics (WCSPH) formulation
coupled to new non-reflecting outflow boundary conditions. A large-eddy
simulation (LES) model for turbulence is benchmarked with existing experimental
data. After validation of the present model against experimental results for a
$90^{\circ}$ pipe bend, a detailed numerical study aimed at reproducing
experimental flow measurements for a wide range of Reynolds numbers has been
performed for different pipe geometries, including U pipe bends,
S-shaped pipes and helically coiled pipes. In all cases, the SPH calculated
behavior shows reasonably good agreement with the measurements across and
downstream the bend in terms of streamwise velocity profiles and cross-sectional
contours. Maximum mean-root-square deviations from the experimentally obtained
profiles are always less than $\sim 1.8$\%. This combined with the very good
matching between the SPH and the experimental cross-sectional contours shows the
uprising capabilities of the present scheme for handling engineering applications
with streamline curvature, such as flows in bends and manifolds.



==> keywords.txt <==
Computational fluid dynamics (CFD); Pipe flow; Pipe bends; Confined turbulent flow;
Large-eddy simulation (LES); Mathematical modeling

